Pairbot: A Novel Model for Autonomous Mobile Robot Systems Consisting of Paired Robots

Programmable matter (PM) is a form of matter capable of dynamically altering its physical properties, such as shape or density, through programmable means. From a robotics perspective, PM can be realized as a distributed system consisting of numerous small computational entities working collaboratively to achieve specific objectives. Although autonomous mobile robot systems serve as an important example and have been researched for more than two decades, these robots often fail to perform even basic tasks, revealing a considerable gap in PM implementation. In this paper, we introduce a novel computational paradigm, termed the Pairing Robot model (Pairbot model), which is built on an autonomous mobile robot system. In this model, each robot forms a pair with another, enabling them to recognize each other and adapt their positions to achieve designated goals. This fundamental principle of pairing substantially enhances inter-robot connectivity compared to conventional LCM-type model, even under asynchronous scheduler conditions. This shift has considerable implications for computational capabilities, specifically in problem solvability. We explore two specific challenges -- the perpetual marching problem and the 7-pairbots-gathering problem -- to demonstrate the computational power of Pairbot model. This model provides new avenues and insights to address inherent issues in autonomous mobile robots.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

